AxCell: Automatic Extraction of Results from Machine Learning Papers

Tracking progress in machine learning has become increasingly difficult with the recent explosion in the number of papers. In this paper, we present AxCell, an automatic machine learning pipeline for extracting results from papers. AxCell uses several novel components, including a table segmentation subtask, to learn relevant structural knowledge that aids extraction. When compared with existing methods, our approach significantly improves the state of the art for results extraction. We also release a structured, annotated dataset for training models for results extraction, and a dataset for evaluating the performance of models on this task. Lastly, we show the viability of our approach enables it to be used for semi-automated results extraction in production, suggesting our improvements make this task practically viable for the first time. Code is available on GitHub.

==> graphs/papers2019.dat <==
date papers
2015-01-01 361
2015-02-01 519
2015-03-01 508
2015-04-01 478
2015-05-01 512
2015-06-01 689
2015-07-01 498
2015-08-01 444
2015-09-01 552
2015-10-01 476
2015-11-01 909
2015-12-01 575
2016-01-01 432
2016-02-01 730
2016-03-01 788
2016-04-01 790
2016-05-01 894
2016-06-01 986
2016-07-01 746
2016-08-01 805
2016-09-01 852
2016-10-01 956
2016-11-01 1191
2016-12-01 982
2017-01-01 741
2017-02-01 949
2017-03-01 1304
2017-04-01 1143
2017-05-01 1388
2017-06-01 1233
2017-07-01 1349
2017-08-01 1242
2017-09-01 1371
2017-10-01 1293
2017-11-01 1731
2017-12-01 1238
2018-01-01 1123
2018-02-01 1705
2018-03-01 1733
2018-04-01 1796
2018-05-01 2208
2018-06-01 1974
2018-07-01 1905
2018-08-01 1658
2018-09-01 1854
2018-10-01 2225
2018-11-01 2523
2018-12-01 1901
2019-01-01 1922
2019-02-01 2901
2019-03-01 2130
2019-04-01 2926
2019-05-01 3214
2019-06-01 3131
2019-07-01 2840
2019-08-01 2528
2019-09-01 3247
2019-10-01 3434
2019-11-01 3251
2019-12-01 2868

